Search for Supersymmetry at the Tevatron

This paper reviews some of the most recent results from CDF and D0 experiments on searches for supersymmetry (SUSY) at the Tevatron. We focus on searches for chargino/neutralino, stop, sbottom, and long lived massive SUSY particles, on data samples up to ~1 fb-1. No signal was observed, and constraints are set on the SUSY parameter space.

==> abstract.txt <==
SEARCH FOR SUPERSYMMETRY AT THE TEVATRON

SONG MING WANG
(For the CDF and D\O\ Collaborations)

Institute of Physics, Academia Sinica
Taipei, Taiwan 11529, Republic of China

This paper reviews some of the most recent results from
CDF and D0 experiments on searches for supersymmetry (SUSY)
at the Tevatron. We focus on searches for chargino/neutralino,
stop, sbottom, and long lived massive SUSY particles,
on data samples up to ~1 fb-1. No signal was observed,
and constraints are set on the SUSY parameter space.

